Wide double stars - I. The spectroscopic binaries: Double stars with wide separations in the AGK3 - I. The components that are themselves spectroscopic binaries

Wide binaries are tracers of the gravity field of the Galaxy, but their study requires some caution. A large list of common proper motion stars selected from the AGK3 were monitored with the CORAVEL spectrovelocimeter, in order to prepare a sample of physical binaries with very wide separations. Sixty-six stars received special attention, since their RV seemed to be variable. These stars were monitored over several years in order to derive the elements of their spectroscopic orbits. In addition, 10 of them received accurate RV measurements from the SOPHIE spectrograph of the T193 telescope at the Observatory of Haute-Provence. For deriving the orbital elements of double-lined spectroscopic binaries (SB2), a new method was applied, which assumed that the RV of blended measurements are linear combinations of the RV of the components. Thirteen SB2 orbits were thus calculated. The orbital elements were eventually obtained for 52 spectroscopic binaries (SB), two of them making a triple system. Forty SB received their first orbit, and the orbital elements were improved for 10 others. In addition, 11 spectroscopic binaries were discovered with very long periods for which the orbital parameters were not found. The median period of the 40 first orbits is 1 year, and several SB should be resolved or should receive an astrometric orbit in the future, providing the masses of the components. In addition, it appeared that HD 153252 has a close companion which is a candidate brown dwarf with a minimum mass of 50 Jupiter masses. The final selection of the wide binaries and the derivation of their statistical properties will be presented in a second paper.

==> table1-2.dat <==
2   5A +46   87  0.58  33   -5.484  0.142 0.000 SB2O  00 37
47033.602    -4.31  0.54  0   C
47380.619    -5.65  0.42  0   C
47530.242    -5.89  0.41  0   C
48142.559   -14.30  0.59  1   C
48142.559     6.09  0.71  2   C
48143.532   -14.91  0.57  1   C
48143.532     5.35  0.82  2   C
48237.338   -14.64  0.50  1   C
48237.338     6.22  0.61  2   C
48566.487   -14.60  0.59  1   C
48566.487     1.31  0.80  2   C
48855.574    -7.31  0.45  0   C
49217.621    -5.77  0.43  0   C
49343.332    -5.04  0.47  0   C
49743.238    -5.61  0.44  0   C
49923.580    -4.73  0.41  0   C
49985.513    -4.96  0.43  0   C
50109.243    -4.84  0.43  0   C
50339.515    -5.06  0.65  0   C
50666.624    -4.93  0.33  0   C
50762.356    -4.26  0.39  0   C
50819.232    -3.87  0.42  0   C
51047.614    -4.31  0.45  0   C
51124.363    -4.12  0.43  0   C
51193.239    -3.98  0.65  0   C
54351.5370  -11.083 0.011 1   S
54351.5370    1.371 0.013 2   S
54358.6414  -11.016 0.012 1   S
54358.6414    1.325 0.015 2   S
54507.2551   -9.884 0.020 1   S
54507.2551   -0.171 0.028 2   S
54514.2768   -9.803 0.019 1   S
54514.2768   -0.137 0.027 2   S
2   5B +46   86  1.93  19  -15.714  1.568 0.000 VAR   00 37
47033.608   -16.06  0.95      C
47380.628   -17.12  0.68      C
47530.247   -17.13  0.69      C
47880.255   -14.32  0.62      C
48124.625   -14.69  0.80      C
48143.538   -13.15  0.65      C
48237.353   -16.82  0.46      C
48566.492   -16.82  0.59      C
48855.581   -14.92  0.62      C
49217.626   -14.57  0.64      C
49343.336   -15.47  0.58      C
49743.243   -17.24  0.57      C
49985.507   -16.33  0.92      C
50109.248   -12.99  0.59      C
50666.634   -16.51  0.51      C
50762.362   -15.17  0.61      C
51047.619   -18.70  0.52      C
51124.374   -14.03  0.72      C
51193.245   -14.22  0.55      C
2   7A +31   55  0.68  43  -38.802  0.142 0.000 SB1O  00 41
46730.435   -39.26  0.40      C
46771.327   -52.85  0.33      C
47039.581   -22.57  0.31      C
47382.600   -38.55  0.29      C
47529.236   -45.20  0.32      C
47531.228   -41.40  0.34      C
47532.254   -39.94  0.35      C
47534.250   -37.09  0.37      C
47880.261   -45.22  0.36      C
47881.254   -43.48  0.31      C
48139.558   -31.09  0.37      C
48140.557   -28.64  0.34      C
48143.559   -21.09  0.33      C
48145.488   -16.75  0.39      C
48242.315   -25.22  0.33      C
48245.344   -17.24  0.39      C
48569.417   -21.80  0.37      C
49343.321   -29.72  0.37      C
49739.247   -39.10  0.38      C
49743.249   -31.98  0.36      C
49746.254   -24.70  0.38      C
49923.586   -19.62  0.38      C
49925.564   -23.35  0.37      C
49926.561   -40.57  0.36      C
49927.565   -53.16  0.35      C
49928.573   -56.55  0.36      C
49930.542   -54.06  0.45      C
49931.559   -52.99  0.34      C
49948.586   -19.31  0.35      C
49949.618   -18.42  0.38      C
49950.596   -23.16  0.34      C
49955.571   -54.51  0.38      C
49985.485   -46.50  0.36      C
50110.242   -47.18  0.34      C
50339.527   -40.77  0.40      C
50340.529   -39.93  0.36      C
50341.526   -37.96  0.33      C
50342.511   -35.90  0.35      C
50343.526   -33.87  0.32      C
50361.537   -46.03  0.31      C
50767.341   -38.29  0.33      C
50819.238   -34.63  0.33      C
51126.368   -19.08  0.34      C
2   8A -01   87  0.53  51    8.328  0.055 0.000 SB1O  00 58
46732.427    10.46  0.45      C
47013.628     4.79  0.49      C
47035.608    15.47  0.54      C
47383.620    13.81  0.40      C
47529.241    -1.99  0.40      C
47531.240    -1.72  0.48      C
47880.276    -1.63  0.50      C
48139.576    11.23  0.53      C
48143.565    13.79  0.52      C
48230.371    -2.37  0.48      C
48239.357     2.21  0.42      C
48246.290     6.11  0.54      C
48588.322     0.38  0.38      C
49343.309    -2.37  0.52      C
49577.632    -2.04  0.48      C
49745.243     8.26  0.57      C
49923.611     1.85  0.52      C
49924.616    -0.62  0.47      C
49926.593    -2.47  0.63      C
49928.605    -2.61  0.57      C
49931.566    -1.02  0.58      C
49961.577    15.00  0.50      C
49964.584    16.42  0.46      C
49968.560    17.61  0.36      C
49970.566    18.13  0.40      C
49974.553    17.49  0.36      C
49992.500    -0.40  0.42      C
50022.416    15.46  0.39      C
50023.395    16.43  0.41      C
50033.399    17.21  0.36      C
50036.399    12.39  0.38      C
50038.370     6.63  0.35      C
50287.609     0.92  0.35      C
50309.626    12.92  0.44      C
50310.630    13.57  0.37      C
50311.630    13.33  0.41      C
50313.618    14.78  0.38      C
50316.591    16.13  0.38      C
50318.599    17.47  0.43      C
50331.552     6.01  0.58      C
50334.539    -0.16  0.51      C
50335.520    -1.81  0.52      C
50336.600    -2.60  0.47      C
50337.595    -3.27  0.55      C
50374.447    15.61  0.58      C
50376.453    16.70  0.64      C
50406.325     2.06  0.58      C
50408.363     3.03  0.53      C
50820.235     3.64  0.46      C
51048.599     1.32  0.43      C
51193.227    15.13  0.57      C
2   8B -01   90  0.68  14   10.431  0.615 0.001 SB1   00 58
46732.432    11.22  0.37      C
47013.632    11.02  0.40      C
47035.613    10.71  0.50      C
47383.628    10.65  0.32      C
47880.279    11.42  0.42      C
49343.313    10.61  0.39      C
49931.572    10.68  0.39      C
49964.579     9.74  0.38      C
49985.524     9.54  0.39      C
49986.528     9.99  0.39      C
51048.606     9.70  0.31      C
54332.5688   10.005 0.011     S
54344.6088   10.076 0.010     S
54461.2783    9.900 0.010     S
1  18A +31  132  0.68  90   17.204  0.075 0.000 SB2O+ 01 22
47529.257    61.36  0.45  2   C
47529.264   -27.56  0.50  1   C
47530.262    64.97  0.52  2   C
47530.265   -30.27  0.43  1   C
47535.253     2.79  0.48  2   C
47535.257    29.85  0.54  1   C
47541.276    18.08  0.35  0   C
47878.328    35.55  0.52  1   C
47878.331    -0.32  0.56  2   C
47880.293   -38.05  0.58  2   C
47880.297    73.00  0.50  1   C
47881.270   -43.68  0.60  2   C
48138.573    34.91  0.50  2   C
48138.577    -0.46  0.49  1   C
48139.581    53.08  0.56  2   C
48139.585   -17.92  0.52  1   C
48140.601   -28.33  0.50  1   C
48140.606    62.14  0.63  2   C
48141.596    65.74  0.59  2   C
48141.599   -30.66  0.50  1   C
48142.547    61.15  0.60  2   C
48142.551   -26.98  0.55  1   C
48143.574    53.56  0.54  2   C
48143.577   -18.42  0.49  1   C
48145.493    11.99  0.57  1   C
48145.493    25.77  0.66  2   C
48242.322    17.29  0.43  0   C
48245.362    64.08  0.49  2   C
48245.365   -29.53  0.48  1   C
48545.549    58.17  0.44  2   C
48545.554   -23.77  0.44  1   C
48591.319    47.53  0.41  2   C
48591.324   -13.52  0.49  1   C
48598.447    56.89  0.55  1   C
48598.450   -21.76  0.56  2   C
49342.290   -44.14  0.58  2   C
49342.295    78.14  0.60  1   C
49343.449   -31.64  0.57  2   C
49343.452    65.94  0.56  1   C
49739.259   -12.90  0.47  1   C
49739.263    47.56  0.52  2   C
49743.256    63.08  0.61  1   C
49743.260   -29.05  0.59  2   C
49745.263    76.64  0.53  1   C
49745.267   -41.86  0.52  2   C
49746.261    59.80  0.55  1   C
49746.264   -25.11  0.58  2   C
49923.590   -43.89  0.59  2   C
49923.595    78.63  0.52  1   C
49924.604   -36.83  0.52  2   C
49924.607    70.57  0.51  1   C
49925.573   -14.93  0.60  2   C
49925.576    49.74  0.55  1   C
49926.566    25.92  0.79  1   C
49927.571    34.12  0.51  2   C
49928.579    52.28  0.57  2   C
49928.582   -17.74  0.55  1   C
49931.577    62.11  0.50  2   C
49931.580   -27.39  0.46  1   C
49948.599    -4.54  0.54  1   C
49948.599    38.33  0.58  2   C
49950.638    -2.83  0.67  2   C
49950.638    34.48  0.72  1   C
49952.619   -39.23  0.61  2   C
49952.623    73.19  0.59  1   C
49955.575    45.75  0.54  1   C
49955.579    45.66  0.49  1   C
49986.567    16.72  0.33  0   C
50072.283    76.50  0.46  1   C
50072.288   -43.05  0.50  2   C
50110.252    63.70  0.55  2   C
50110.255   -28.39  0.54  1   C
50339.541   -27.54  0.58  2   C
50339.544    62.12  0.66  1   C
50340.534   -42.59  0.62  2   C
50340.538    76.08  0.58  1   C
50341.555   -43.07  0.55  2   C
50341.560    75.89  0.46  1   C
50342.548   -26.82  0.43  2   C
50342.552    60.60  0.48  1   C
50343.583    34.63  0.50  1   C
50343.587    -1.05  0.52  2   C
50675.611    64.50  0.52  2   C
50675.615   -30.39  0.47  1   C
50767.371   -19.12  0.47  1   C
50767.376    53.56  0.42  2   C
50819.245    68.66  0.50  1   C
50819.249   -34.04  0.49  2   C
50820.277   -10.10  0.47  2   C
50820.281    44.16  0.47  1   C
1  19B +07  163  0.53 100    4.739  0.108 0.000 SB2O  01 25
43826.449    29.15  0.65  1   C
43826.454    29.73  0.70  1   C
43826.458   -19.78  0.75  2   C
43826.462   -19.55  0.76  2   C
43832.451    18.91  0.56  1   C
43832.457    19.55  0.54  1   C
43832.468   -11.57  0.68  2   C
43832.473   -11.54  0.63  2   C
46122.297     5.88  0.69  0   C
46383.478     5.11  0.89  0   C
46733.461     6.67  0.48  0   C
47036.647    20.97  0.74  2   C
47036.647   -10.83  0.63  1   C
47039.603    20.22  0.92  2   C
47039.603    -9.76  0.64  1   C
47056.602    45.11  0.57  1   C
47056.608   -38.22  0.77  2   C
47457.458     2.74  0.67  0   C
47529.274    22.61  0.58  1   C
47529.278   -14.37  0.78  2   C
47532.259    19.38  0.53  1   C
47532.264   -10.51  0.66  2   C
47534.258    17.03  0.71  1   C
47534.258    -9.19  0.78  2   C
47534.262    17.31  0.72  1   C
47534.262    -6.78  0.93  2   C
47535.262    16.33  0.63  1   C
47535.262    -5.10  0.84  2   C
47771.634     3.85  0.56  0   C
47880.303    17.83  0.67  1   C
47880.303    -8.84  0.86  2   C
47882.289    14.94  0.83  1   C
47882.289    -7.80  1.00  2   C
48138.583     3.54  0.44  0   C
48139.591     4.74  0.46  0   C
48143.586     4.07  0.48  0   C
48242.338     4.64  0.49  0   C
48569.438    23.37  0.94  1   C
48569.438   -15.21  0.78  2   C
48571.499    21.78  0.77  1   C
48571.499   -11.51  0.95  2   C
48588.358     4.99  0.49  0   C
49342.300   -11.91  0.75  1   C
49342.300    24.85  1.45  2   C
49739.253     6.25  0.58  0   C
49743.267     4.82  0.48  0   C
49923.615   -10.46  0.77  1   C
49923.618    21.12  0.79  2   C
49938.620    15.10  0.78  1   C
49938.620    -2.34  0.84  2   C
49941.619    37.90  0.66  1   C
49942.628   -35.53  0.87  2   C
49942.631    44.83  0.57  1   C
49943.630    49.21  0.63  1   C
49943.634   -42.09  0.95  2   C
49944.630    49.01  0.64  1   C
49944.636   -42.61  0.72  2   C
49945.646    47.09  0.69  1   C
49946.620    45.08  0.67  1   C
49946.622   -37.53  1.02  2   C
49947.630    42.56  0.53  1   C
49947.635   -34.91  0.72  2   C
49948.621    39.22  0.72  1   C
49948.628   -29.17  1.45  2   C
49949.630    36.04  0.58  1   C
49949.636   -25.01  1.04  2   C
49950.625    35.21  0.68  1   C
49950.631   -25.97  1.37  2   C
49952.638    30.05  0.93  1   C
49952.643   -23.81  1.15  2   C
49953.654    27.78  0.87  1   C
49953.654   -20.25  0.99  2   C
49954.620    27.10  0.64  1   C
49954.620   -19.33  0.80  2   C
49955.618    24.98  0.85  1   C
49955.618   -16.81  1.05  2   C
49956.630    24.52  0.67  1   C
49956.630   -15.72  0.79  2   C
49986.541     4.74  0.42  0   C
50055.280    20.66  0.69  1   C
50055.280   -13.51  0.80  2   C
50060.427    49.87  0.62  1   C
50061.356   -40.92  0.64  2   C
50061.362    47.69  0.47  1   C
50062.243   -39.44  0.60  2   C
50062.250    45.54  0.47  1   C
50064.305    40.39  0.52  1   C
50064.315   -31.44  0.66  2   C
50110.247     2.89  0.54  0   C
50339.549     2.58  0.29  0   C
50675.630     4.55  0.39  0   C
50821.263    -6.35  0.64  1   C
50821.263    16.88  0.78  2   C
50824.241    -6.59  0.62  1   C
50824.241    16.93  0.71  2   C
50834.296    -9.28  0.58  1   C
50834.296    19.72  0.84  2   C
51197.255    -9.12  0.66  1   C
51197.258   -10.70  0.66  1   C
51197.258    21.51  0.87  2   C
2  13A +10  237  0.65  14   -0.911  0.255 0.000 SB1O  02 13
47036.655    -3.95  0.54      C
47529.292    -5.63  0.43      C
47880.319     1.85  0.61      C
48138.616     1.64  0.46      C
48141.619     1.43  0.46      C
48571.508     1.85  0.59      C
49343.351     0.74  0.56      C
49743.277    -0.69  0.55      C
49746.272    -0.53  0.48      C
49986.582     0.41  0.47      C
50072.347     0.08  0.60      C
50339.615    -1.14  0.57      C
50822.297    -0.92  0.43      C
51194.264    -1.55  0.47      C
2  14A +10  238  0.56  16   -2.457  1.070 0.000 SB1   02 13
47036.658    -3.50  0.52      C
47529.289    -3.72  0.42      C
47880.322    -2.76  0.50      C
48138.620    -3.78  0.54      C
48571.505    -2.42  0.55      C
49343.355    -2.43  0.57      C
49986.586    -1.78  0.49      C
50072.342    -3.01  0.49      C
50822.300    -1.10  0.44      C
51194.267    -0.71  0.44      C
54316.6150   -2.652 0.011     S
54344.6578   -2.706 0.011     S
54429.4935   -2.818 0.010     S
54434.4093   -2.837 0.011     S
54467.2619   -2.870 0.010     S
54479.2839   -2.901 0.011     S
1  31B +58  243  0.75  26   11.923  0.084 0.000 SB1O  02 13
47458.640    13.48  0.53      C
47530.295    13.22  0.46      C
47878.427    10.07  0.40      C
47880.332     9.86  0.49      C
48139.608     7.58  0.49      C
48663.289    15.10  0.48      C
49218.644    12.94  0.43      C
49314.393    11.70  0.51      C
49342.357    11.76  0.47      C
49601.637     9.95  0.48      C
49739.308     8.39  0.52      C
49923.601     6.62  0.54      C
49931.589     5.65  0.47      C
49938.627     6.10  0.38      C
49945.631     6.05  0.39      C
49961.551     6.66  0.40      C
49975.624     7.00  0.32      C
49991.613     7.12  0.45      C
50061.397    11.29  0.32      C
50086.295    12.45  0.32      C
50100.381    13.09  0.38      C
50109.258    13.79  0.43      C
50122.321    14.26  0.45      C
50339.575    15.20  0.45      C
50820.306    13.29  0.43      C
51193.301    10.84  0.48      C
2  15A +29  275  0.68  14    8.595  0.961 0.000 SB1   02 16
46732.478     9.59  0.47      C
46822.286    10.74  0.49      C
47529.306     9.26  0.40      C
47880.350     9.42  0.46      C
48139.617     8.26  0.48      C
48598.465     7.65  0.52      C
49602.637     7.84  0.48      C
49743.292     7.55  0.44      C
49986.609     7.74  0.47      C
50340.587     7.92  0.47      C
51198.275     8.39  0.46      C
54165.2808   10.000 0.011     S
54171.2805    9.930 0.013     S
54435.4164   10.103 0.010     S
2  15B +29  274  0.58  36   -6.766  0.323 0.000 SB2O  02 16
46732.470   -21.03  0.53  1   C
46822.278   -12.93  0.54  1   C
47529.313     3.21  0.42  1   C
47531.299    12.61  0.57  1   C
47532.284    17.94  0.44  1   C
47534.271    25.50  0.56  1   C
47535.272    25.34  0.45  1   C
47535.284   -43.96  1.00  2   C
47878.362   -18.74  0.52  1   C
47880.344   -20.09  0.45  1   C
48139.628   -13.98  0.57  1   C
48141.633   -10.86  0.58  1   C
48591.355   -18.50  0.48  1   C
48591.355    -1.45  1.32  2   C
48598.476    -3.44  0.49  1   C
49343.362     9.09  0.64  1   C
49602.655    -7.65  0.56  1   C
49739.280   -23.11  0.62  1   C
49739.280     1.62  1.53  2   C
49739.288   -22.03  0.61  1   C
49739.288    10.55  1.56  2   C
49743.301   -21.17  0.67  1   C
49743.301     6.83  3.63  2   C
49746.288   -17.18  0.76  1   C
49925.601    23.75  0.61  1   C
49927.582    15.39  0.49  1   C
49928.592     7.33  0.53  1   C
49931.596    -4.79  0.42  1   C
49957.621    -4.92  0.41  1   C
49986.602   -20.97  0.69  1   C
50340.599     8.82  0.46  1   C
50342.603    -1.68  0.43  1   C
50343.592    -5.35  0.40  1   C
50823.294    -4.65  0.43  1   C
51198.281    13.56  0.52  1   C
51198.290   -32.93  1.04  2   C
2  16A +19  180  0.68  38   -5.765  1.843 0.000 SB2O  02 17
46732.488   -54.24  1.75  1   C
46822.300   -20.59  1.15  1   C
46822.300   -53.74  1.57  2 R C
47458.515    -2.36  1.29  2 R C
47458.515   -36.62  1.04  1   C
47529.329   -30.52  1.49  1   C
47531.307   -40.19  1.97  1   C
47532.297   -31.41  1.38  1   C
47878.395   -30.56  1.71  1   C
47880.356   -33.63  2.12  1   C
48138.631    25.83  1.30  2 R C
48138.631     3.54  2.08  1   C
48140.645    29.22  2.02  1   C
48145.509   -31.48  1.70  1   C
48145.509     8.35  1.62  2 R C
48242.395    26.85  2.19  1   C
48591.370    -2.72  1.33  1 R C
49342.366    -9.39  2.65  1 R C
49739.297     8.95  2.82  1   C
49743.316    -3.55  2.76  1 R C
49745.291    22.66  2.40  1   C
49746.302    30.51  1.62  1   C
49925.616   -20.90  3.06  1   C
49927.601    12.26  2.37  1   C
49931.603    11.53  2.24  1   C
49956.656    17.52  1.96  1   C
49986.629     0.40  4.14  1   C
50109.269   -44.74  1.54  1   C
50339.621   -41.63  2.21  1   C
50341.575    -2.08  1.88  1 R C
50342.612    -7.56  1.89  2 R C
50342.612    31.83  1.36  1   C
50343.604    -2.73  2.15  1 R C
50819.295    26.53  2.77  1   C
50822.317    -3.59  1.82  1 R C
50822.330    -0.68  1.88  1 R C
51194.281    -9.82  2.25  1 R C
54366.5404  -39.780 0.300 1   S
2  19B +23  200  0.53  22   19.295  0.100 0.000 SB1O  02 26
46732.515    21.46  0.56      C
46824.321    16.65  0.53      C
47458.556    19.14  0.55      C
47530.310    21.74  0.60      C
47878.402    20.36  0.54      C
47880.366    20.72  0.49      C
48138.641    21.70  0.58      C
48231.456    14.32  0.58      C
48237.381    14.71  0.47      C
48570.542    18.84  0.70      C
48667.258    22.62  0.70      C
49228.653    22.07  0.64      C
49343.381    14.71  0.63      C
49743.330    21.76  0.64      C
49926.597    16.37  0.66      C
49931.612    17.69  0.53      C
49957.630    20.39  0.49      C
49986.637    21.79  0.54      C
50109.279    19.57  0.51      C
50339.626    21.01  0.66      C
50819.316    21.03  0.57      C
51194.294    20.67  0.55      C
2  20B +17  275  0.68  39  -13.415  0.197 0.000 SB2O  03 04
46730.544    33.63  1.20  1   C
46824.351    56.64  0.72  2   C
47458.572    49.26  1.24  2   C
47530.325    49.67  1.12  2   C
47857.464    29.14  1.44  1   C
47880.392    41.47  0.84  1   C
48140.659    34.54  1.16  2   C
48142.658    42.87  0.97  1   C
48591.401   -31.86  0.96  1   C
48591.401     6.89  1.26  2   C
49343.391   -10.90  1.14  0 R C
49739.331   -18.56  1.86  0 R C
49743.342    54.01  1.40  2   C
49743.350   -74.10  1.35  1   C
49746.345    41.99  1.35  1   C
49746.356   -70.60  1.61  2   C
50109.286   -13.85  0.76  0 R C
50339.638   -65.66  1.34  1   C
50339.642    42.88  1.34  2   C
50340.608   -85.02  1.20  1   C
50340.613    61.24  1.59  2   C
50341.617   -69.90  1.17  1   C
50341.622    43.93  1.42  2   C
50342.628   -34.82  1.27  2   C
50342.639     8.14  0.87  1   C
50343.622    41.18  0.89  1   C
50819.324   -88.02  1.07  1   C
50819.328    62.57  1.25  2   C
50823.333    41.28  0.91  1   C
50823.341   -70.57  0.71  2   C
50824.294    28.83  0.81  1   C
50824.302   -58.30  1.00  2   C
50870.295    43.54  0.92  1   C
50870.302   -71.59  1.25  2   C
51193.310    43.17  1.05  1   C
51193.319   -74.91  1.04  2   C
51198.308   -13.68  0.61  0 R C
51199.287   -32.54  1.33  1   C
51199.293     8.78  0.95  2   C
2  21B +20  279  0.44  37   25.270  2.718 0.000 SB1   03 06
46725.551    24.78  2.22      C
46822.328    23.01  1.71      C
47529.337    23.86  1.61      C
47882.344    19.98  2.24      C
48138.650    25.35  1.88      C
48142.645    25.15  2.17      C
48211.473    26.07  1.34      C
48570.571    26.45  1.71      C
48667.267    24.44  1.97      C
49343.414    33.33  1.79      C
49739.366    26.54  1.78      C
49743.355    23.29  1.57      C
49744.373    25.49  2.18      C
49745.281    27.66  1.30      C
49746.329    29.85  1.35      C
49926.608    24.44  1.94      C
49927.613    26.45  1.53      C
49928.623    24.62  1.70      C
49931.617    20.14  1.90      C
49991.595    28.97  2.18      C
50109.291    26.53  1.55      C
50339.653    29.07  1.97      C
50340.619    19.36  2.15      C
50341.629    24.15  1.80      C
50342.646    23.90  1.55      C
50343.612    23.41  1.45      C
50819.334    23.72  1.42      C
50823.352    24.39  1.50      C
50824.310    21.15  1.54      C
51193.328    26.45  1.70      C
51194.312    24.38  1.47      C
51197.304    27.50  1.66      C
54366.6403   25.144 0.047     S
54381.4745   25.031 0.051     S
54472.2874   25.884 0.053     S
54479.2982   25.732 0.152     S
54489.2693   25.890 0.055     S
2  24B +23  297  0.44   5   -0.083  5.770 0.000 VAR?  03 40
48143.650    -1.34  2.54      C
48245.396    13.15  3.47      C
48666.300    -6.16  2.51      C
48666.307    -2.44  2.75      C
49744.382     2.53  2.65      C
2  33A +63  319  0.80  34  -39.512  0.188 0.000 SB1O  04 21
46729.588   -42.48  0.43  1   C
46776.411   -39.01  0.34  1   C
47529.375   -39.04  0.29  1   C
47533.410   -40.14  0.32  1   C
47878.413   -40.66  0.35  1   C
48141.655   -37.46  0.35  1   C
48325.299   -36.34  0.41  1   C
48568.627   -47.33  0.46  1   C
48568.627   -27.69  0.67  2 R C
48571.555   -46.56  0.46  1   C
48571.555   -28.51  0.70  2 R C
48663.296   -36.43  0.39  1   C
48666.322   -35.65  0.34  1   C
49015.388   -36.36  0.43  1   C
49343.459   -38.00  0.40  1   C
49739.397   -41.58  0.35  1   C
49926.619   -41.46  0.39  1   C
49928.606   -41.64  0.40  1   C
49931.621   -45.65  0.51  1   C
49931.621   -28.90  0.96  2 R C
50110.293   -34.98  0.53  1   C
50178.343   -37.46  0.34  1   C
50340.652   -43.79  0.51  1   C
50340.652   -28.26  1.17  2 R C
50342.669   -46.19  0.44  1   C
50342.669   -29.20  0.56  2 R C
50343.656   -46.73  0.45  1   C
50343.656   -28.78  0.61  2 R C
50415.545   -48.84  0.44  1   C
50415.545   -28.67  0.68  2 R C
50820.379   -46.97  0.58  1   C
51101.565   -45.84  0.45  1   C
51101.565   -27.98  0.62  2 R C
51193.341   -36.92  0.37  1   C
2  33B +63  318  0.96  22  -38.551  0.137 0.000 SB1O  04 21
46729.593   -40.25  0.38      C
46776.415   -40.08  0.36      C
47529.380   -29.75  0.34      C
47533.414   -29.97  0.34      C
47878.417   -34.34  0.33      C
48141.659   -36.02  0.38      C
48325.303   -36.29  0.39      C
48568.634   -37.51  0.42      C
48663.304   -37.56  0.41      C
49015.391   -38.10  0.56      C
49343.464   -39.90  0.39      C
49739.401   -42.29  0.52      C
49739.411   -42.47  0.34      C
49928.611   -45.10  0.39      C
49931.624   -45.36  0.38      C
50110.298   -55.75  0.35      C
50122.345   -38.28  0.31      C
50142.346   -31.63  0.31      C
50178.335   -29.51  0.31      C
50340.658   -33.15  0.38      C
50820.384   -36.43  0.41      C
51101.574   -37.14  0.36      C
2  38B +18  369  1.12  33   13.663  0.172 0.000 SB2O  04 39
47458.605    27.88  0.42  1   C
47529.403     3.51  0.37  1   C
47531.393    -2.70  0.37  1   C
47532.439    -7.11  0.37  1   C
47533.420   -10.70  0.42  1   C
47534.420   -14.83  0.38  1   C
47535.387   -18.04  0.37  1   C
47878.437   -18.58  0.43  1   C
47880.444   -10.52  0.41  1   C
48325.281   -17.20  0.41  1   C
48663.313   -14.18  0.44  1   C
48664.297   -17.66  0.36  1   C
48666.315   -21.37  0.42  1   C
48667.294   -21.69  0.40  1   C
48668.306   -20.48  0.39  1   C
48668.314    59.26  1.63  2   C
48669.264   -16.80  0.43  1   C
48669.276    48.61  2.51  2   C
49343.429   -21.82  0.39  1   C
49343.436    65.90  3.02  2   C
49739.353   -22.25  0.38  1   C
49742.359   -14.61  0.38  1   C
49746.370     4.50  0.42  1   C
50109.351    29.75  0.37  1   C
50110.337    28.18  0.37  1   C
50316.648    21.15  0.34  1   C
50339.662    26.63  0.38  1   C
50341.645    24.26  0.38  1   C
50343.648    21.74  0.39  1   C
50501.301    30.15  0.46  1   C
50820.393    10.46  0.42  1   C
50835.361    30.48  0.36  1   C
51193.361    15.81  0.37  1   C
2  40A +29  536  0.57  31   -3.982  0.214 0.000 SB2O  05 06
46727.645    -0.97  0.56  1   C
46727.645    -8.82  0.75  2   C
46776.476    -3.27  0.40  0   C
47529.417    -5.06  0.40  0   C
47880.463     2.29  0.52  1   C
47880.463   -10.87  0.67  2   C
47915.414     3.05  0.54  1   C
47915.414   -14.72  0.70  2   C
48230.552    -3.56  0.38  0   C
48303.296    -3.71  0.35  0   C
48663.326    -4.62  0.39  0   C
49012.377    -5.37  0.39  0   C
49343.471    -5.25  0.60  1   C
49343.471     7.13  0.83  2   C
49739.427    -1.72  0.54  1   C
49739.427    -6.05  0.70  2   C
49745.368    -2.12  0.57  1   C
49745.368    -7.01  0.78  2   C
50109.361    -5.91  0.55  1   C
50109.361    -1.83  0.74  2   C
50339.668    -5.17  0.41  0   C
50396.611    -4.46  0.49  0   C
50499.325    -5.19  0.60  0   C
50820.403     2.62  0.54  1   C
50820.403   -13.64  0.71  2   C
51114.678    -3.21  0.37  0   C
51140.572    -3.00  0.39  0   C
51143.670    -3.38  0.42  0   C
51193.418    -3.55  0.40  0   C
51194.391    -3.57  0.38  0   C
51198.371    -3.86  0.35  0   C
2  41B +27  481  0.93  16   16.073  0.068 0.000 SB1O  05 06
47529.428    12.95  0.37      C
47878.458    23.30  0.47      C
47880.449    23.50  0.40      C
48203.630    21.10  0.49      C
48231.598    20.61  0.45      C
48303.300    20.03  0.36      C
48330.294    19.37  0.47      C
48570.634    17.71  0.52      C
48663.322    17.10  0.40      C
49014.369    13.43  0.46      C
49343.478    10.18  0.50      C
49739.419     9.60  0.40      C
50109.368    23.58  0.36      C
50340.664    22.16  0.47      C
50820.408    17.74  0.39      C
51193.423    14.53  0.43      C
2  48B +13  734  0.59  20   -2.379  0.094 0.000 SB1O  07 27
43912.507    -3.08  0.43      C
44557.662    -7.05  0.43      C
44627.518    -6.73  0.39      C
46730.694    -4.15  0.38      C
46776.573    -3.96  0.43      C
47529.519    -3.87  0.40      C
47880.539     1.33  0.40      C
47915.450     0.62  0.35      C
47960.382     0.26  0.47      C
47978.300     0.98  0.49      C
48325.315    -0.56  0.42      C
48348.382    -0.47  0.38      C
48663.403    -1.40  0.40      C
48666.405    -1.38  0.45      C
49342.580    -3.56  0.44      C
49744.451    -5.01  0.41      C
50514.361     1.89  0.39      C
50819.516    -0.26  0.41      C
50823.529     0.03  0.39      C
51198.503    -1.23  0.39      C
1  90A +47  746  0.57   3    0.016  0.912 0.003 VAR   08 17
47529.556    -0.67  0.42      C
47880.562     1.33  0.46      C
47978.324    -0.54  0.49      C
1  93A +32  859  0.68  44  -11.329  0.093 0.000 SB2O  08 23
47529.573    -9.35  0.52  1   C
47529.573   -13.23  1.08  2   C
47880.580   -12.00  0.39  0   C
47914.567   -15.00  0.51  1   C
47914.567    -7.24  1.02  2   C
47961.399   -15.53  0.55  1   C
47961.399    -7.08  1.18  2   C
47962.371   -15.67  0.53  1   C
47962.371    -6.75  1.10  2   C
47978.337   -15.62  0.56  1   C
47978.337    -6.54  1.20  2   C
48232.670   -18.63  0.52  1   C
48232.670    -4.01  1.05  2   C
48275.538   -19.10  0.56  1   C
48275.538    -3.29  1.24  2   C
48325.324   -19.34  0.49  1   C
48325.324    -3.23  0.94  2   C
48654.489     6.52  0.38  1   C
48666.436     5.50  0.47  1   C
48724.443     0.98  0.49  1   C
48724.443   -25.48  0.91  2   C
48748.379    -0.39  0.46  1   C
48748.379   -22.60  0.76  2   C
49015.549    -7.89  0.62  1   C
49015.549   -16.09  1.44  2   C
49097.349   -10.83  0.37  0   C
49365.554   -12.07  0.38  0   C
49457.445   -14.94  0.63  1   C
49457.445    -5.93  1.46  2   C
49741.514   -18.66  0.56  1   C
49741.514    -3.62  1.22  2   C
50072.630    -3.95  0.49  1   C
50072.630   -18.88  0.94  2   C
50109.490     8.10  0.40  1   C
50122.420     9.19  0.44  1   C
50131.457     8.80  0.49  1   C
50143.353     7.67  0.44  1   C
50548.336   -10.58  0.41  0   C
50819.550   -12.44  0.35  0   C
51197.532   -17.86  0.53  1   C
51197.532    -4.52  1.07  2   C
51519.512   -15.35  0.32  1   T
51616.605     8.56  0.05  1   E
51616.605   -34.56  0.05  2   E
2  54B +29 1036  0.63  48   55.561  0.172 0.000 SB2O  09 15
47529.602    54.63  0.42  0   C
47880.620    51.41  0.49  0   C
47961.422    63.43  0.68  0   C
47962.405    63.21  0.65  0   C
47972.421    56.87  0.51  0   C
47976.419    54.87  0.68  0   C
47978.357    54.75  0.49  0   C
47981.359    53.16  0.43  0   C
47982.354    53.04  0.45  0   C
47998.390    43.18  0.51  0   C
48245.660    53.44  0.41  0   C
48320.421    35.61  0.66  1   C
48320.421    54.45  1.03  2 F C
48326.391    76.44  0.55  1   C
48326.391    54.50  0.90  2 F C
48329.424    69.09  0.60  1   C
48329.424    53.44  0.83  2 F C
48333.506    61.25  0.52  0   C
48338.499    59.01  0.54  0   C
48348.437    54.64  0.41  0   C
48650.526    62.78  0.61  0   C
48663.469    54.91  0.44  0   C
48664.500    55.11  0.45  0   C
48666.458    53.65  0.58  0   C
48669.451    53.27  0.44  0   C
49084.398    55.91  0.37  0   C
49097.400    50.86  0.54  0   C
49340.629    59.03  0.69  0   C
49342.653    58.41  0.68  0   C
49745.484    36.28  0.55  1   C
49745.484    54.98  0.77  2 F C
50063.664    40.22  0.66  1   C
50064.665    52.40  0.40  0   C
50065.630    77.42  0.54  1   C
50065.630    53.76  0.76  2 F C
50072.639    64.77  0.61  0   C
50109.521    45.31  0.63  0   C
50112.508    38.71  0.49  1   C
50112.508    54.71  0.64  2 F C
50114.390    34.67  0.57  1   C
50114.390    51.51  0.88  2 F C
50118.526    78.44  0.55  1   C
50118.526    54.40  0.73  2 F C
50122.485    74.87  0.62  1   C
50122.485    54.07  0.76  2 F C
50549.328    64.95  0.67  0   C
50820.579    58.44  0.46  0   C
51197.563    55.75  0.41  0   C
1 112A -02  517  0.41  52   10.484  0.190 0.000 SB1O  09 26
44657.484    10.95  1.23      C
45025.493    11.55  1.02      C
45026.411    10.68  1.24      C
45029.441    14.89  1.28      C
45414.392    15.56  1.21      C
45440.386    13.19  1.22      C
45728.504    13.84  1.16      C
45782.411    11.44  1.08      C
46402.695     9.96  0.89      C
46822.501     9.49  1.30      C
46843.486     8.26  0.87      C
46878.374     8.39  0.95      C
46879.363     9.56  0.93      C
46880.510     8.58  1.11      C
46881.379     9.19  0.98      C
46885.365     7.71  0.97      C
47147.705     8.96  1.16      C
47216.450     9.32  1.10      C
47238.414     9.48  1.07      C
47244.375     8.44  0.92      C
47246.423    10.10  1.00      C
47249.419     9.21  0.94      C
47603.662    11.80  0.91      C
47908.556    12.83  0.91      C
47930.779    13.81  0.81      C
47937.469    12.46  1.13      C
47970.409    13.45  1.01      C
47972.418    13.06  1.09      C
47973.393    13.75  1.22      C
47974.421    14.32  1.05      C
47975.462    13.56  1.23      C
47976.381    12.39  1.04      C
47977.452    15.73  0.90      C
48229.678    12.63  1.03      C
48325.404    11.77  1.33      C
48334.398    10.65  0.96      C
48663.490    11.57  1.12      C
49014.533    11.42  1.09      C
49089.395     8.84  0.93      C
49099.380     9.58  1.04      C
49331.714     8.06  1.17      C
49343.537     8.57  1.03      C
49455.388     7.95  1.20      C
49741.547     9.14  1.22      C
49812.379     7.71  1.01      C
50109.543     6.01  1.19      C
50548.327     8.45  1.16      C
50821.585    15.59  1.03      C
50822.583    13.45  1.13      C
50855.486    14.66  0.95      C
51197.599    12.55  0.98      C
51198.567    12.13  1.06      C
1 114A +14 1033  0.68  32   -4.562  0.077 0.000 SB1O  09 33
47529.607    -7.08  0.36      C
47534.615    -6.86  0.40      C
47880.650    -4.09  0.41      C
47962.411    -8.72  0.38      C
47978.364    -8.80  0.43      C
48245.675    -2.00  0.41      C
48320.435    -8.05  0.47      C
48326.399    -7.79  0.37      C
48335.474    -8.45  0.43      C
48663.500    -5.91  0.42      C
48753.375    -8.59  0.46      C
49012.527    -2.20  0.35      C
49084.408    -7.22  0.35      C
49097.406    -8.44  0.43      C
49340.651     1.71  0.41      C
49365.611     0.15  0.41      C
49455.429    -6.62  0.49      C
49695.597     0.88  0.36      C
49732.713     1.52  0.36      C
49743.533     0.74  0.34      C
49808.357    -5.29  0.48      C
50130.420     0.32  0.38      C
50165.437    -2.58  0.33      C
50178.379    -3.86  0.32      C
50188.395    -4.42  0.38      C
50206.406    -6.49  0.36      C
50419.666    -3.17  0.40      C
50549.338    -2.32  0.41      C
50820.585    -1.58  0.41      C
51099.666    -7.90  0.51      C
51143.673    -6.14  0.37      C
51193.564    -2.93  0.36      C
2  58A +21 1119  0.40  31   18.837  0.243 0.000 SB1O  10 18
47205.573    -4.49  0.99      C
47238.455    23.80  1.52      C
47529.637    24.34  1.09      C
47557.615    21.49  1.05      C
47880.662    12.19  1.06      C
47962.454    23.71  1.21      C
47972.448    26.47  1.21      C
47976.427    23.67  1.13      C
47979.395    25.19  1.26      C
47982.398    23.95  1.42      C
48245.681    20.30  1.20      C
48325.415    10.43  1.00      C
48329.518    21.26  1.17      C
48348.450    24.23  1.07      C
48663.513    21.15  1.33      C
48666.522    22.55  1.52      C
49085.390    26.60  0.87      C
49342.657    28.03  2.11      C
49344.684    25.81  1.60      C
49741.557    12.31  1.60      C
49743.576     7.08  0.92      C
49744.538     6.00  0.86      C
50109.563    16.86  1.03      C
50548.382     9.84  1.41      C
50549.348     6.36  1.31      C
50820.621    23.89  1.02      C
50823.612    25.34  1.29      C
50824.591    24.58  1.11      C
50940.349    24.38  1.28      C
50943.334    24.63  1.38      C
51194.616    25.70  1.25      C
2  58B +21 1120  0.53  48   18.463  0.302 0.000 SB2O  10 18
47205.577    17.25  0.81  0   C
47238.466    15.95  1.09  0   C
47529.643    15.22  0.92  0   C
47557.623     7.87  0.81  1   C
47557.623    32.69  1.06  2   C
47880.667    18.14  1.01  0   C
47962.464    16.62  0.71  1 R C
47962.464    40.49  1.49  2 R C
47972.459    18.65  0.85  0   C
47976.435    17.36  1.15  0   C
47979.401    21.08  1.11  0   C
47981.405    16.74  0.86  0   C
47982.402    18.41  0.91  0   C
48245.689    16.15  1.07  1 R C
48245.689    38.01  1.47  2 R C
48325.419    19.31  1.11  0   C
48329.514    19.53  0.98  0   C
48348.457    20.40  0.98  0   C
48663.517    22.88  1.34  0   C
48666.529    22.14  1.83  0   C
49085.401    22.21  1.08  0   C
49342.661    15.82  1.46  0   C
49343.602    18.38  1.07  0   C
49344.681    19.49  1.16  0   C
49741.560    16.77  1.79  0   C
49743.569     9.22  1.10  1   C
49743.569    34.88  1.54  2   C
49744.545     8.96  1.09  1   C
49744.545    33.33  1.56  2   C
50109.569    16.75  1.11  0   C
50548.376    20.21  1.29  0   C
50820.626    20.46  1.20  0   C
50940.353    21.01  1.23  0   C
51194.621    20.44  1.20  0   C
54181.5170   14.232 0.177 1   S
54181.5170   25.283 0.090 2   S
54189.4055   13.709 0.131 1   S
54189.4055   25.810 0.086 2   S
54250.3645   11.908 0.077 1   S
54250.3645   28.905 0.123 2   S
54256.3657   12.028 0.055 1   S
54256.3657   29.164 0.078 2   S
54259.3807   11.555 0.056 1   S
54259.3807   29.163 0.084 2   S
54430.7192    8.752 0.069 1   S
54430.7192   33.555 0.203 2   S
54488.6911    9.731 0.060 1   S
54488.6911   32.806 0.145 2   S
1 130A +46  852  0.32  12    4.962  5.341 0.000 SB2   10 40
47972.490     2.38  2.85  1   C
47978.418     2.48  3.46  1   C
48246.689     5.20  4.37  1   C
48325.430     3.96  4.65  1   C
48663.531    -3.68  3.72  1   C
49137.354     9.67  3.69  1   C
49504.353    30.96  2.30  1   C
49504.353   -10.82  4.57  2   C
49741.564    16.98  3.24  1   C
50109.574     4.79  2.72  1   C
50515.477     6.14  3.69  1   C
50942.330     0.53  3.46  1   C
1 130B +46  854  0.56  47    4.092  0.087 0.000 SB1O+ 10 40
47978.424    19.14  0.54      C
48246.693     2.69  0.41      C
48325.435     3.54  0.44      C
48647.572    23.68  0.41      C
48663.536    17.04  0.48      C
48666.539   -17.33  0.54      C
48667.530    -4.27  0.41      C
48691.653    16.78  0.47      C
48725.415    16.82  0.40      C
48726.396    23.64  0.36      C
48727.382    -2.14  0.42      C
48728.403   -17.52  0.44      C
48729.444    -1.93  0.48      C
48730.415    10.68  0.36      C
48731.356    21.42  0.45      C
49084.439    11.49  0.40      C
49085.440    22.45  0.35      C
49086.407    19.05  0.43      C
49089.442     4.11  0.40      C
49091.455    23.42  0.45      C
49135.346    15.67  0.48      C
49136.366    23.25  0.49      C
49137.360     4.49  0.45      C
49138.376   -17.63  0.48      C
49139.360    -5.63  0.47      C
49340.635   -18.52  0.62      C
49342.639     8.87  0.46      C
49343.610    19.60  0.51      C
49344.676    22.21  0.43      C
49366.646    23.39  0.43      C
49392.579     0.75  0.39      C
49503.362   -19.06  0.48      C
49504.358    -9.13  0.50      C
49506.370    18.58  0.49      C
49741.567     9.41  0.47      C
49743.586    20.97  0.44      C
49744.558   -14.69  0.40      C
50109.578   -10.65  0.43      C
50110.587   -15.23  0.44      C
50515.482    -9.25  0.47      C
50548.387   -18.92  0.48      C
50549.371    -6.81  0.47      C
50820.632    14.16  0.45      C
50942.334   -10.73  0.44      C
50943.339     3.41  0.45      C
51198.607    21.05  0.44      C
51199.619   -15.55  0.44      C
1 141A +02 1472  1.03  34  -11.329  0.065 0.000 SB1O  11 12
47529.670   -22.40  0.31      C
47533.647   -14.94  0.33      C
47978.433     1.05  0.39      C
47979.415     1.42  0.38      C
47998.417     1.06  0.29      C
48300.607   -30.29  0.35      C
48304.573   -28.19  0.34      C
48325.450     1.14  0.32      C
48333.488     4.32  0.35      C
48338.506     3.15  0.33      C
48348.468    -0.88  0.33      C
48354.452    -5.10  0.34      C
48623.690   -13.11  0.29      C
48663.545    -8.13  0.37      C
48666.550    -3.94  0.39      C
48724.495   -26.35  0.32      C
48748.402   -11.57  0.34      C
49085.412   -26.69  0.29      C
49098.478    -5.52  0.36      C
49136.363    -6.39  0.37      C
49139.370   -10.04  0.37      C
49342.673   -28.90  0.32      C
49394.597    -6.07  0.30      C
49451.430     1.17  0.33      C
49741.572    -7.32  0.34      C
49811.412     3.11  0.29      C
50109.589   -26.25  0.31      C
50517.489    -4.46  0.30      C
50548.394   -29.98  0.34      C
50820.635   -22.52  0.32      C
50822.662   -19.45  0.31      C
50856.586     0.84  0.27      C
50942.342     1.32  0.31      C
51198.622     2.58  0.30      C
2  62A +17 1208  1.36   4  -11.135  0.777 0.000 VAR   11 17
47201.592   -12.03  0.29      C
47238.479   -11.82  0.35      C
47530.664   -10.52  0.30      C
47972.473   -10.29  0.30      C
2  64B +12 1319  0.68  34   13.143  0.912 0.000 SB1O  11 29
46819.652    65.22  1.68      C
46877.518   -75.55  1.59      C
47273.450    84.85  1.63      C
47530.699   -20.46  1.55      C
47880.702   -81.47  2.13      C
47978.452    67.36  2.56      C
47979.487    50.43  1.84      C
47981.442   -32.77  2.02      C
47998.432    -1.35  1.85      C
48001.500    47.18  1.63      C
48348.495   -68.45  1.95      C
48354.463    58.70  2.48      C
48664.578   -49.25  2.15      C
49135.363   -80.84  2.73      C
49137.371   104.42  2.41      C
49137.378   105.98  2.51      C
49138.386   -18.21  2.24      C
49138.391   -42.61  2.52      C
49741.582   -59.68  1.63      C
49743.597    53.20  1.86      C
49744.613   -59.97  1.86      C
50108.671   -71.91  1.37      C
50517.543   -45.00  1.70      C
50548.406    90.00  2.20      C
50548.413    89.78  2.14      C
50820.645    40.59  2.31      C
50822.681    36.13  2.04      C
50822.690    41.06  1.53      C
50855.589   -44.67  1.56      C
50942.349   108.19  2.30      C
51193.668   -20.46  1.96      C
51197.654    26.62  2.11      C
51199.646   -16.52  1.94      C
51199.651   -15.10  1.86      C
2  65B +41 1064  0.61  26   12.415  0.069 0.000 SB1O  11 36
47204.593    18.18  0.35      C
47243.508    17.34  0.61      C
47529.693     8.56  0.41      C
47555.646     8.19  0.39      C
47609.495     7.06  0.49      C
47880.711    11.85  0.40      C
47957.535    14.14  0.39      C
47978.468    14.82  0.43      C
47982.441    15.42  0.39      C
47997.445    15.93  0.34      C
48304.592    15.60  0.45      C
48371.406    13.20  0.42      C
48623.707     5.99  0.40      C
48663.564     6.54  0.52      C
48727.415     7.25  0.30      C
49085.467    18.63  0.44      C
49135.381    18.85  0.53      C
49342.682    12.83  0.45      C
49392.651    10.37  0.45      C
49504.369     6.35  0.48      C
49741.593     9.70  0.47      C
50109.607    18.11  0.40      C
50548.428     6.17  0.48      C
50820.658    14.68  0.48      C
50940.380    18.35  0.43      C
51197.697    14.16  0.43      C
1 156A +20 1296  0.55  12    0.750  0.050 0.000 SB2O+ 11 45
45672.713   -28.80  0.48      C
45676.726   -25.17  0.52      C
48304.598     4.07  0.45      C
48747.405   -24.18  0.43      C
49010.664    26.80  0.48      C
49367.647    28.89  0.43      C
49392.599   -24.44  0.47      C
50110.603   -26.32  0.43      C
50549.421   -28.50  0.44      C
50820.671   -13.62  0.44      C
50938.368    30.00  0.40      C
51194.667   -28.41  0.48      C
1 156B +20 1295  0.68   9    2.855  1.017 0.000 SB1   11 45
47529.681     3.53  0.40      C
47533.662     4.22  0.41      C
47880.716     3.77  0.38      C
47978.475     3.69  0.47      C
49741.597     2.23  0.48      C
50109.602     2.62  0.40      C
50548.446     2.09  0.55      C
50820.666     1.60  0.41      C
51194.670     1.18  0.45      C
2  68B +28 1234  0.75  40   17.970  0.065 0.000 SB1O+ 12 16
47304.356    14.78  0.36      C
47530.713    14.17  0.36      C
47972.526    23.53  0.37      C
48300.653    21.50  0.39      C
48325.527    21.31  0.37      C
48354.484    21.37  0.36      C
48664.600    18.90  0.36      C
48725.439    17.97  0.29      C
49085.479    16.78  0.38      C
49135.388    16.82  0.43      C
49343.641    15.24  0.48      C
49364.680    15.10  0.35      C
49392.613    14.95  0.36      C
49446.455    14.68  0.35      C
49455.448    14.74  0.39      C
49503.394    14.39  0.39      C
49535.365    14.05  0.35      C
49561.376    14.06  0.41      C
49570.339    13.80  0.43      C
49734.635    14.01  0.33      C
49743.612    13.81  0.38      C
49766.646    14.02  0.31      C
49809.521    14.33  0.31      C
49882.351    14.65  0.34      C
49923.344    15.52  0.53      C
49931.357    14.91  0.44      C
50061.732    18.95  0.31      C
50072.693    19.55  0.40      C
50108.643    20.95  0.35      C
50122.586    22.07  0.51      C
50165.457    22.55  0.32      C
50178.393    22.81  0.31      C
50188.407    22.70  0.42      C
50204.425    23.42  0.31      C
50232.403    23.42  0.32      C
50458.634    22.12  0.38      C
50549.452    21.74  0.41      C
50820.694    19.25  0.37      C
50938.394    19.01  0.39      C
51194.692    17.02  0.40      C
2  70A +36 1135  0.53  17  -17.949  0.114 0.000 SB1O  12 32
45351.670   -21.17  0.78      C
46607.438   -16.88  0.46      C
47210.594   -13.53  0.51      C
48300.657   -17.33  0.51      C
48371.425   -17.93  0.48      C
48663.600   -19.91  0.48      C
49099.527   -21.20  0.50      C
49137.392   -20.89  0.49      C
49343.646   -21.79  0.62      C
49392.619   -21.72  0.47      C
49446.477   -21.71  0.49      C
49741.649   -21.73  0.50      C
50108.682   -20.31  0.41      C
50548.464   -17.22  0.56      C
50820.703   -16.12  0.49      C
50940.393   -15.35  0.45      C
51197.704   -14.42  0.48      C
2  72A +16 1284  0.45  43   -1.680  0.112 0.000 SB1O  12 36
45736.654    12.82  0.57      C
46539.579   -31.98  0.50      C
47309.380   -39.18  0.56      C
47529.739   -41.84  0.50      C
47533.712   -35.95  0.66      C
47555.682    18.33  0.51      C
47609.507    18.08  0.58      C
47880.731    17.09  0.50      C
47962.546   -14.90  0.50      C
47972.539   -36.66  0.53      C
47973.560   -32.92  0.77      C
47974.463   -28.26  0.57      C
47976.527   -15.84  0.57      C
47979.498    -3.75  0.45      C
47980.501    -0.87  0.39      C
47981.495     1.13  0.52      C
47982.492     3.86  0.52      C
47996.448    18.82  0.48      C
48325.548    18.14  0.50      C
48333.553    16.13  0.65      C
48622.719   -21.96  0.55      C
48664.623    13.38  0.51      C
48666.598    10.48  0.66      C
49135.419     4.97  0.56      C
49136.402     7.46  0.56      C
49137.399    10.67  0.57      C
49138.418    11.08  0.53      C
49139.402    12.93  0.54      C
49343.657   -39.32  0.65      C
49344.712   -36.78  0.53      C
49392.630   -29.65  0.51      C
49503.386   -34.31  0.52      C
49506.378   -43.56  0.60      C
49741.656    10.30  0.57      C
50090.738    12.77  0.47      C
50108.652   -41.07  0.51      C
50122.597     3.75  0.57      C
50226.407   -18.97  0.60      C
50548.478   -42.54  0.56      C
50820.711   -36.24  0.53      C
50855.639    16.53  0.44      C
50943.376    -2.83  0.49      C
51198.681    -8.10  0.52      C
2  72B +16 1285  0.69  34  -16.052  0.105 0.000 SB1O  12 36
46818.672   -17.15  0.38      C
46880.571   -14.53  0.47      C
47238.553   -23.05  0.51      C
47303.379   -21.05  0.45      C
47309.375   -20.32  0.54      C
47529.735   -11.80  0.43      C
47533.708   -11.43  0.54      C
47555.676    -9.96  0.32      C
47609.515    -6.75  0.50      C
47880.728   -21.74  0.42      C
47962.541   -18.41  0.45      C
47972.542   -18.73  0.46      C
47974.469   -18.23  0.45      C
47976.524   -18.06  0.64      C
48325.553   -19.10  0.43      C
48623.728   -16.75  0.35      C
48664.620   -14.86  0.38      C
49136.399   -19.24  0.50      C
49343.652    -9.03  0.53      C
49392.640    -6.30  0.35      C
49446.495    -8.24  0.42      C
49503.390   -17.68  0.45      C
49741.652   -19.12  0.45      C
49816.440   -16.76  0.35      C
50072.700   -13.87  0.40      C
50090.743   -16.58  0.40      C
50108.648   -18.64  0.40      C
50122.592   -19.41  0.54      C
50226.412   -23.68  0.39      C
50548.474    -9.30  0.62      C
50820.707   -23.13  0.47      C
50855.632   -22.19  0.32      C
50943.380   -18.56  0.43      C
51198.673    -6.01  0.39      C
2  73B +20 1356  0.81  22   -8.555  0.087 0.000 SB1O  12 36
47309.390   -14.43  0.38      C
47530.741   -12.28  0.36      C
47557.688   -11.39  0.35      C
47880.736    -7.97  0.36      C
47962.504    -8.08  0.37      C
47982.498    -7.40  0.33      C
47998.455    -6.96  0.37      C
48325.559    -4.98  0.36      C
48371.439    -4.53  0.37      C
48664.628    -2.95  0.36      C
49084.470    -3.68  0.33      C
49137.403    -3.46  0.37      C
49343.663    -6.79  0.43      C
49392.662    -7.53  0.35      C
49453.533    -8.93  0.34      C
49504.376    -9.03  0.40      C
49741.660   -15.16  0.37      C
50108.696   -15.67  0.37      C
50548.483   -10.71  0.42      C
50820.715    -7.86  0.35      C
50942.389    -6.64  0.35      C
51193.696    -4.94  0.42      C
2  74B +25 1369  1.18  50   -4.004  0.122 0.000 SB2O  12 49
47304.394    -4.73  0.43  0   C
47533.727   -21.52  0.46  1   C
47880.740   -21.31  0.52  1   C
47979.509   -27.34  0.45  1   C
47981.501   -17.98  0.39  1   C
47981.508     9.84  1.11  2   C
47982.515   -13.56  0.48  1   C
47982.515     3.91  1.16  2   C
47998.470   -27.96  0.41  1   C
47998.491   -28.69  0.49  1   C
47998.491    18.68  2.13  2   C
48000.414   -21.14  0.53  1   C
48000.414    13.18  1.83  2   C
48325.572     4.06  0.57  1   C
48326.546    -5.22  0.45  0   C
48333.562    -4.27  0.65  0   C
48371.465   -11.02  0.51  0   C
48664.636    -4.99  0.44  0   C
48667.639     1.50  0.48  0   C
49089.466   -17.33  0.52  1   C
49089.466    10.77  1.02  2   C
49091.550    -6.77  0.34  0   C
49099.537    10.43  0.41  1   C
49135.410     5.78  0.48  1   C
49136.408     8.59  0.54  1   C
49136.408   -12.02  1.60  2   C
49137.413    10.03  0.58  1   C
49137.413   -22.81  1.80  2   C
49138.423    10.31  0.44  1   C
49138.438    10.61  0.43  1   C
49138.438   -20.11  0.85  2   C
49139.412    10.33  0.57  1   C
49139.412   -17.94  1.22  2   C
49343.672    -8.59  0.50  0   C
49446.520     5.28  0.55  1   C
49446.520   -16.60  1.10  2   C
49503.373     4.18  0.63  1   C
49503.373    -8.60  1.42  2   C
49506.383     8.79  0.48  1   C
49741.666     9.79  0.54  1   C
49927.368    -6.13  0.64  0   C
49932.345     5.97  0.52  1   C
50109.646     9.46  0.46  1   C
50548.496    -9.08  0.53  0   C
50820.726    -8.70  0.43  0   C
50942.408     5.07  0.47  1   C
50943.391     6.89  0.53  1   C
50943.391   -15.64  0.93  2   C
51198.696     9.65  0.53  1   C
51198.696   -19.00  1.07  2   C
1 175A +21 1322  0.90  33   -6.091  0.075 0.000 SB1O  12 50
43254.465    -6.07  0.31      C
43254.467    -6.18  0.31      C
43527.697    -7.69  0.31      C
43527.701    -7.05  0.31      C
43592.492    -7.76  0.31      C
43592.495    -7.71  0.31      C
43615.445    -7.66  0.30      C
43875.699    -8.06  0.31      C
46917.513    -7.72  0.29      C
47228.548    -7.91  0.29      C
47304.403    -8.10  0.30      C
47534.710    -7.79  0.30      C
47977.508    -7.06  0.30      C
48326.561    -3.92  0.29      C
48664.639    -0.70  0.30      C
49084.476    -6.07  0.29      C
49101.443    -5.53  0.32      C
49135.424    -6.33  0.30      C
49343.680    -7.01  0.29      C
49454.495    -7.52  0.30      C
49504.386    -6.80  0.29      C
49741.670    -7.75  0.30      C
50108.701    -8.32  0.29      C
50548.502    -8.07  0.30      C
50942.399    -6.94  0.29      C
51197.727    -5.16  0.29      C
54163.607    -3.331 0.010     S
54170.549    -3.079 0.010     S
54174.587    -2.992 0.010     S
54267.341     0.699 0.010     S
54434.716     0.623 0.010     S
54491.680    -1.064 0.010     S
54524.695    -1.903 0.010     S
2  78A +14 1377  0.35  45  -12.078  1.735 0.000 SB1O  13 25
47303.395   -18.39  2.07      C
47534.720   -17.09  2.02      C
48325.595    -7.06  2.01      C
48664.649    -1.35  1.94      C
48751.508    -9.68  2.01      C
49014.739   -17.27  2.10      C
49096.555   -21.96  1.52      C
49136.431   -19.87  2.68      C
49138.459   -16.68  2.17      C
49139.422   -12.17  1.85      C
49343.685   -18.71  1.60      C
49392.682   -19.38  1.77      C
49454.503   -12.39  4.45      C
49506.397   -16.07  2.44      C
49741.675   -20.37  1.66      C
49924.352   -16.60  1.71      C
49926.357   -14.57  3.31      C
49928.371   -15.53  2.36      C
50108.706   -13.91  1.49      C
50517.589     7.25  2.12      C
50548.520     0.43  3.15      C
50821.722   -15.02  1.48      C
50823.731   -17.95  1.63      C
50828.719   -15.99  1.44      C
50830.718   -13.87  1.52      C
50831.690   -16.44  1.52      C
50856.660   -17.30  1.32      C
50879.621   -18.12  1.24      C
50880.624   -17.61  1.31      C
50881.576   -17.66  1.05      C
50882.585   -17.24  1.33      C
50885.607   -17.02  1.43      C
50886.586   -17.19  1.56      C
50887.571   -17.00  1.35      C
50888.562   -18.14  1.33      C
50889.586   -18.23  1.77      C
50908.582   -17.63  1.36      C
50912.489   -20.10  1.22      C
50927.498   -18.62  1.22      C
50929.471   -18.12  1.40      C
50931.476   -16.57  1.19      C
51194.726   -19.94  2.31      C
51197.740   -20.19  2.34      C
51211.691   -18.03  1.34      C
51212.671   -18.46  1.45      C
2  79B +60  863  0.49  79   -9.784  0.164 0.000 SB2O  13 26
46820.687   -18.98  0.62  1   C
46820.687     5.99  1.65  2   C
46885.565     3.40  0.83  1   C
46885.565   -25.76  1.18  2   C
46887.555     3.68  1.00  1   C
46887.555   -27.21  1.20  2   C
47303.403   -17.02  0.63  1   C
47303.403     0.80  1.34  2   C
47309.393   -12.91  0.54  0   C
47533.739   -23.37  0.85  1   C
47533.745   -26.33  0.83  1   C
47609.561     0.15  0.81  1   C
47962.555     0.76  0.57  1   C
47962.555   -24.62  1.00  2   C
47977.521     3.34  0.70  1   C
47977.521   -23.46  1.37  2   C
47982.526     3.15  0.60  1   C
47982.526   -25.59  1.09  2   C
48325.599     3.19  0.68  1   C
48325.599   -24.85  1.04  2   C
48326.565     3.42  0.70  1   C
48326.565   -24.67  0.99  2   C
48371.475   -27.69  0.52  1   C
48371.475    15.90  0.93  2   C
48474.393   -20.51  0.72  1   C
48474.393    -0.02  1.42  2   C
48664.661    -1.12  0.68  1   C
48664.661   -14.66  1.32  2   C
48699.584     3.28  0.73  1   C
49135.437    -6.36  0.55  0   C
49137.424    -5.56  0.67  0   C
49139.430    -9.72  0.60  0   C
49139.436    -5.73  0.59  0   C
49343.695   -17.46  0.75  1   C
49343.695     1.05  1.52  2   C
49344.707   -15.74  0.52  1   C
49344.707     2.53  0.98  2   C
49503.463    -2.37  0.73  1   C
49503.463   -20.56  1.45  2   C
49741.730    -3.52  0.77  1   C
49741.730   -21.31  1.56  2   C
49744.670    -0.50  0.69  1   C
49744.670   -20.69  1.34  2   C
49923.367   -40.55  1.02  1   C
49923.373    28.69  1.70  2   C
49924.356   -39.10  0.81  1   C
49924.360    21.94  2.30  2   C
49925.360   -36.66  0.95  1   C
49925.364    26.13  1.38  2   C
49926.363   -34.76  0.88  1   C
49926.367    23.77  1.45  2   C
49928.378   -32.30  0.96  1   C
49928.381    20.07  1.68  2   C
49931.342   -27.43  0.79  1   C
49931.345    11.28  1.42  2   C
49932.368   -26.66  0.76  1   C
49932.372    10.52  1.48  2   C
50086.732    -8.87  0.38  0   C
50109.708    -0.95  0.65  1   C
50109.708   -19.93  1.24  2   C
50141.590     2.57  0.54  1   C
50147.594     0.38  0.55  1   C
50147.594   -22.60  1.16  2   C
50165.464   -36.62  0.53  1   C
50165.471    26.45  1.64  2   C
50170.605   -28.29  0.67  1   C
50178.538   -20.78  0.56  1   C
50178.538     5.03  1.42  2   C
50180.447   -18.01  0.57  1   C
50182.398   -19.27  0.61  1   C
50182.398    -4.29  1.13  2   C
50188.467   -12.65  0.51  0   C
50204.443   -10.00  0.43  0   C
50549.510   -10.58  0.56  0   C
50821.714    -8.48  0.65  0   C
50870.580    -7.91  0.61  0   C
50874.611   -16.60  0.56  1   C
51197.715     1.31  0.61  1   C
51197.715   -23.82  0.75  2   C
2  81B +52  941  0.94  23  -43.600  1.784 0.000 SB1   13 35
47208.617   -37.97  0.31      C
47245.542   -38.63  0.37      C
47555.712   -42.10  0.31      C
47961.590   -43.18  0.30      C
47962.605   -43.26  0.31      C
47980.531   -43.19  0.31      C
48300.688   -43.71  0.35      C
48371.492   -43.91  0.33      C
48474.398   -43.67  0.43      C
48664.666   -44.01  0.33      C
49089.528   -44.21  0.29      C
49137.438   -43.97  0.32      C
49343.699   -44.21  0.37      C
49454.576   -44.53  0.36      C
49503.467   -44.69  0.35      C
49741.734   -44.94  0.36      C
49924.365   -44.35  0.34      C
50108.718   -44.53  0.32      C
50220.398   -44.89  0.30      C
50548.526   -44.96  0.34      C
50821.736   -45.14  0.36      C
50942.421   -44.73  0.31      C
51193.738   -44.54  0.34      C
2  83B +37 1299  1.00  23   10.150  0.071 0.000 SB1O  13 50
46939.409    10.25  0.46      C
47274.508    12.63  0.36      C
47303.414    12.32  0.38      C
47568.673     9.25  0.35      C
47979.562     7.21  0.39      C
48325.612    15.68  0.38      C
48338.521    15.72  0.44      C
48667.683    10.17  0.37      C
48749.577    10.26  0.43      C
49096.564     6.58  0.38      C
49135.448     7.43  0.39      C
49343.704     7.89  0.41      C
49364.713     8.31  0.39      C
49446.542    12.23  0.36      C
49454.512    12.13  0.45      C
49503.411    14.69  0.40      C
49741.686    12.25  0.43      C
49926.387    10.01  0.43      C
50108.727     8.83  0.37      C
50548.534     7.25  0.40      C
50820.735    15.24  0.40      C
50941.438    13.31  0.36      C
51194.737     9.75  0.41      C
2  84B +39 1393  0.81  29  -14.058  0.073 0.000 SB1O  13 58
47239.622   -21.74  0.55      C
47247.609   -10.16  0.50      C
47303.440   -16.34  0.30      C
47309.404   -19.04  0.46      C
47974.608   -27.53  0.70      C
47979.585     8.34  0.47      C
47980.557    11.66  0.40      C
47981.539    11.27  0.44      C
47996.504     1.53  0.43      C
48325.638     2.11  0.41      C
48667.691   -35.19  0.48      C
48748.557   -40.80  0.59      C
49096.569   -42.76  0.55      C
49135.402   -10.96  0.43      C
49136.444   -32.44  0.47      C
49138.467   -41.70  0.48      C
49139.459   -36.05  0.30      C
49343.738   -13.22  0.43      C
49446.570   -23.16  0.50      C
49503.419   -12.04  0.45      C
49504.434    -4.85  0.34      C
49506.413     8.64  0.48      C
49741.698     4.31  0.51      C
49926.378    -7.35  0.50      C
49927.382   -28.04  0.57      C
49932.355   -22.35  0.56      C
50548.558    12.68  0.45      C
50549.524    10.86  0.47      C
50940.471   -24.64  0.30      C
2  85B +36 1265  0.72  20    2.924  0.235 0.000 SB2O  14 16
47244.639     3.21  0.56  0   C
47304.463     2.19  0.29  0   C
47980.575    12.11  0.51  1   C
47980.575    -6.20  0.98  2   C
47981.558     8.34  0.60  0   C
48325.651    -2.60  0.54  0   C
48667.699     4.50  0.42  0   C
49096.584     3.58  0.42  0   C
49135.470     2.76  0.43  0   C
49138.482     2.94  0.44  0   C
49343.716    -6.47  0.58  1   C
49343.716    13.66  1.02  2   C
49457.537    -0.79  0.76  0   C
49503.444     1.01  0.32  0   C
49741.705     9.46  0.61  0   C
49924.382     7.41  0.50  0   C
50548.579     6.59  0.34  0   C
50822.747     6.71  0.48  0   C
50939.489     1.75  0.41  0   C
51198.741    -5.22  0.49  0   C
2  87A +19 1357  0.23  43  -27.832  2.029 0.000 SB2   14 24
44340.541   -22.93  1.94  0   C
44349.522   -26.22  1.44  0   C
44625.715   -25.23  1.82  0   C
44627.635   -27.09  1.60  0   C
45341.732   -24.67  1.08  0   C
46930.438   -26.77  1.65  0   C
47249.575   -27.36  1.40  0   C
47287.500   -30.77  1.42  0   C
47304.484   -24.80  1.69  0   C
47607.606   -30.28  1.63  0   C
47962.614   -29.04  1.52  0   C
47968.685   -26.56  1.81  0   C
47981.568   -28.88  1.59  0   C
48326.587   -27.28  1.65  0   C
50886.599   -31.44  1.47  0   C
50887.579   -28.39  1.41  0   C
50888.581   -28.52  1.35  0   C
50889.596   -27.70  1.54  0   C
50908.591   -28.25  1.51  0   C
50927.543   -29.26  1.27  0   C
50928.519   -27.16  1.48  0   C
50929.493   -28.46  1.51  0   C
50931.505   -30.69  1.62  0   C
50944.500   -30.26  1.35  0   C
50991.395   -37.35  1.36  1   C
50991.395   -11.30  1.56  2   C
50992.392   -28.92  1.56  0   C
50997.345   -30.69  1.63  0   C
50999.391   -41.98  1.25  1   C
50999.391   -13.97  1.20  2   C
51001.383   -35.34  1.31  1   C
51001.383    -7.99  2.46  2   C
51211.703   -24.61  1.35  0   C
51213.688   -27.19  1.30  0   C
51215.642   -34.26  1.19  1   C
51215.642    -5.95  1.57  2   C
51216.650   -27.38  1.28  0   C
51217.601   -33.08  1.30  1   C
51217.601    -9.68  1.95  2   C
51340.423   -34.49  1.14  1   C
51340.423    -9.07  1.72  2   C
51342.418   -34.99  1.26  1   C
51342.418    -7.48  1.77  2   C
2  89A +83  385  0.81  26    2.026  2.657 0.000 SB1   15 03
47039.404    -5.88  0.44      C
47245.571    -3.67  0.67      C
47303.481    -2.78  0.49      C
47736.407     0.27  0.55      C
47970.666     0.38  0.53      C
47981.579     1.00  0.44      C
48325.680     1.67  0.46      C
48474.407     1.64  0.55      C
48667.709     2.73  0.49      C
48854.408     3.13  0.43      C
49136.457     3.59  0.53      C
49228.383     2.60  0.50      C
49343.566     3.70  0.49      C
49455.635     2.95  0.63      C
49503.475     3.35  0.52      C
49741.739     3.59  0.50      C
49923.409     3.98  0.54      C
50109.735     3.33  0.50      C
50548.593     4.12  0.46      C
50678.347     3.46  0.43      C
50941.474     4.21  0.41      C
51199.743     3.70  0.35      C
54163.6990    4.752 0.013     S
54267.3547    4.752 0.012     S
54271.3460    4.551 0.013     S
54344.3125    4.742 0.012     S
2  91B +69  663  0.44  12  -12.958  5.490 0.000 VAR?  16 37
47980.678   -10.40  3.41      C
48325.704    -4.92  2.63      C
48666.726   -10.35  3.72      C
49136.508   -11.75  3.01      C
49503.494   -17.30  2.37      C
49506.500   -16.05  2.69      C
49530.428   -18.60  3.18      C
49744.734    -9.78  2.60      C
49931.389   -30.12  3.57      C
50109.741    -7.98  2.88      C
50548.634   -12.49  2.39      C
50941.553   -11.63  2.31      C
2  92A +05 2201  0.68  34  -77.890  0.147 0.000 SB1O  16 55
46937.558   -72.09  0.80      C
47247.655   -77.50  0.51      C
47303.533   -80.85  0.51      C
47728.443   -76.51  0.66      C
47756.343   -78.72  0.42      C
47981.641   -71.92  0.60      C
48000.552   -83.57  0.64      C
48326.687   -83.40  0.70      C
48459.395   -84.28  0.45      C
48462.382   -72.03  0.45      C
48464.374   -83.58  0.59      C
48465.369   -83.27  0.50      C
48466.374   -77.91  0.43      C
48467.389   -70.78  0.57      C
48469.368   -80.12  0.51      C
48470.379   -83.84  0.50      C
49135.488   -73.88  0.67      C
49136.522   -71.14  0.66      C
49138.498   -81.19  0.65      C
49139.489   -84.49  0.71      C
49503.535   -85.04  0.76      C
49504.480   -82.26  0.77      C
49506.465   -71.94  0.61      C
49923.391   -83.83  0.74      C
49927.413   -74.56  0.58      C
49928.400   -80.47  0.56      C
49931.385   -74.43  0.65      C
49932.389   -70.32  0.72      C
50548.655   -85.39  0.82      C
50549.611   -78.56  0.56      C
50659.366   -83.81  0.53      C
50940.572   -84.54  0.68      C
50941.521   -81.71  0.52      C
50941.624   -81.04  0.59      C
1 246B +86  232  0.62  45    6.995  0.115 0.000 SB2O  17 14
47304.522    55.02  0.61  1   C
47361.412   -46.05  0.56  1   C
47733.485   -20.62  0.74  1   C
47737.482    59.71  0.60  1   C
47980.669    52.09  0.60  1   C
47981.650     7.43  0.53  1   C
47982.662   -37.52  0.71  1   C
48138.307   -10.91  0.65  1   C
48139.304    44.59  0.68  1   C
48140.311    58.35  0.70  1   C
48141.303    20.56  0.66  1   C
48142.302   -28.54  0.77  1   C
48143.311   -46.08  0.74  1   C
48145.294    46.13  0.56  1   C
48325.690   -19.11  0.51  1   C
48326.633   -45.21  0.66  1   C
48667.722    50.72  0.58  1   C
49135.489    54.72  0.72  1   C
49136.546     7.17  0.52  1   C
49138.499   -41.26  0.55  1   C
49138.511    81.39  1.85  2   C
49139.498     6.74  0.57  1   C
49343.578    21.40  0.64  1   C
49503.504    20.93  0.73  1   C
49504.508   -32.10  0.93  1   C
49506.506    -5.15  0.67  1   C
49506.506    27.77  2.01  2   C
49923.418    46.88  0.70  1   C
49925.491   -43.60  0.72  1   C
49925.498    84.57  2.19  2   C
49926.415   -33.47  0.81  1   C
49926.434    71.43  2.42  2   C
49927.419    19.13  0.78  1   C
49928.422    58.51  0.65  1   C
49931.416   -42.93  0.76  1   C
49957.332    34.60  0.57  1   C
50339.295   -16.49  0.62  1   C
50340.303   -45.94  0.84  1   C
50341.296   -21.71  0.62  1   C
50342.335    36.93  0.70  1   C
50343.318    59.92  0.73  1   C
50548.645   -19.16  0.60  1   C
50549.613    36.01  0.66  1   C
50941.594    59.08  0.56  1   C
51048.359    55.54  0.43  1   C
2  94A +46 1275  0.47  35  -22.512  0.127 0.000 SB1O  17 28
46935.577   -18.89  0.75      C
47038.418   -18.10  0.78      C
47303.542   -28.90  0.64      C
47351.448   -27.47  0.61      C
47389.399   -27.31  0.61      C
47734.397   -20.76  0.70      C
47757.369   -20.60  0.48      C
47981.665   -18.17  0.72      C
48123.430   -20.11  0.73      C
48138.314   -21.53  0.73      C
48326.649   -26.92  0.72      C
48473.344   -25.57  0.74      C
48498.325   -23.75  0.60      C
48571.289   -23.01  0.82      C
48854.394   -18.99  0.70      C
49085.638   -21.43  0.67      C
49138.529   -26.84  0.67      C
49457.550   -23.83  0.66      C
49504.518   -22.85  0.64      C
49923.427   -16.94  0.71      C
49931.400   -16.34  0.76      C
49938.363   -16.58  0.59      C
49948.354   -16.93  0.59      C
49962.332   -17.30  0.69      C
49969.341   -17.74  0.50      C
50038.327   -24.57  0.70      C
50061.272   -27.73  0.61      C
50086.739   -28.88  0.59      C
50112.723   -29.25  0.50      C
50122.730   -29.55  0.68      C
50142.691   -28.59  0.75      C
50339.301   -23.66  0.75      C
50549.624   -22.52  0.66      C
50939.602   -18.38  0.74      C
51047.353   -30.31  0.63      C
2  97B +56 1138  0.81  39  -24.130  0.060 0.000 SB1O+ 17 55
46937.528   -60.62  0.51      C
47038.437    29.77  0.50      C
47248.671   -83.63  0.50      C
47303.572   -83.52  0.48      C
47309.482    18.69  0.50      C
47350.473   -54.33  0.47      C
47354.411   -75.64  0.52      C
47365.398   -76.83  0.71      C
47981.669    31.07  0.56      C
48138.320    18.10  0.51      C
48139.314     8.06  0.52      C
48140.318   -79.29  0.56      C
48141.312   -36.90  0.52      C
48142.310    31.62  0.72      C
48143.304   -23.31  0.56      C
48145.308    -4.73  0.54      C
48326.659   -76.40  0.54      C
48473.357   -78.52  0.47      C
48498.344   -71.24  0.44      C
49136.537    31.84  0.48      C
49138.535   -79.65  0.52      C
49139.508    -1.27  0.48      C
49503.518   -72.69  0.52      C
49504.522   -47.06  0.56      C
49506.515   -13.10  0.57      C
49923.432   -38.15  0.57      C
49925.485    10.43  0.53      C
49926.461    18.31  0.55      C
49927.428   -69.76  0.54      C
49928.435   -53.33  0.50      C
49931.405   -82.46  0.53      C
49956.375   -41.86  0.72      C
50339.315    26.25  0.58      C
50340.295   -56.14  0.60      C
50341.291   -67.59  0.57      C
50342.341    21.19  0.59      C
50343.325     3.26  0.56      C
50549.636   -65.00  0.49      C
51040.358    16.35  0.46      C
1 258A +28 1759  0.58  22  -42.805  0.075 0.000 SB1O  18 11
44031.580   -41.63  0.44      C
44087.398   -41.91  0.43      C
45128.560   -43.39  0.45      C
47303.585   -42.27  0.45      C
47384.387   -42.20  0.37      C
47755.372   -42.42  0.33      C
48139.320   -45.13  0.46      C
48145.321   -45.62  0.46      C
48326.690   -46.51  0.46      C
48464.415   -44.96  0.42      C
48571.268   -43.98  0.48      C
48750.600   -43.34  0.47      C
49092.600   -43.13  0.43      C
49138.553   -42.43  0.44      C
49228.423   -42.03  0.49      C
49457.624   -41.62  0.47      C
49503.564   -42.37  0.50      C
49903.448   -41.75  0.44      C
50316.381   -41.81  0.43      C
50549.642   -42.03  0.52      C
50668.397   -42.48  0.50      C
51041.351   -42.05  0.46      C
2  98B +58 1123  0.53  50  -23.459  0.227 0.000 SB1O+ 18 23
47007.438   -58.94  1.00      C
47303.562   -39.83  0.66      C
47309.492    -0.26  0.72      C
47359.503   -46.82  0.72      C
47365.410   -62.75  0.64      C
47757.433   -16.97  0.68      C
47758.438   -57.55  0.67      C
47759.377     6.62  0.62      C
47760.428   -38.82  0.75      C
47761.475   -38.19  0.68      C
48000.585     8.64  0.61      C
48001.604   -38.88  0.66      C
48138.326   -20.22  0.73      C
48139.328    -5.69  0.73      C
48140.324   -60.01  0.66      C
48141.319     1.89  0.60      C
48142.326   -26.54  0.69      C
48143.296   -52.16  0.86      C
48145.315   -45.76  0.78      C
48326.665   -33.85  0.78      C
48496.354     6.41  0.70      C
49136.541   -10.08  0.73      C
49138.562     9.35  0.68      C
49139.522   -29.32  0.67      C
49343.236   -53.90  1.16      C
49503.523   -50.29  0.68      C
49504.541    11.33  0.74      C
49506.520   -29.36  0.72      C
49923.439   -53.26  0.87      C
49924.535    13.78  0.85      C
49925.479   -41.96  0.81      C
49926.471   -33.51  0.76      C
49927.435     8.67  0.68      C
49928.442   -54.55  0.77      C
49931.413   -57.94  0.74      C
49948.363   -14.30  0.63      C
49952.362   -27.21  0.85      C
49955.384   -49.53  0.72      C
49956.382   -23.15  0.96      C
49957.342     2.37  0.78      C
50316.390   -51.11  0.70      C
50339.320     5.85  0.91      C
50340.315   -54.78  0.87      C
50341.303   -11.27  0.81      C
50342.328   -10.84  0.86      C
50343.330   -56.16  0.72      C
50549.651   -36.03  0.76      C
50668.408   -56.74  0.56      C
50678.446   -19.40  0.68      C
51044.341   -27.67  0.66      C
2  99A +08 2289  0.70  16  -18.977  0.101 0.000 SB1O+ 18 23
46930.571   -20.56  0.37      C
47048.322   -18.35  0.34      C
47303.597   -18.84  0.32      C
47755.450   -18.93  0.36      C
47762.346   -18.53  0.34      C
48045.607   -18.40  0.38      C
48053.556   -18.29  0.33      C
48139.339   -19.13  0.36      C
50939.625   -18.35  0.35      C
51041.360   -20.42  0.35      C
51044.351   -20.94  0.37      C
51047.367   -20.38  0.34      C
51050.347   -20.34  0.33      C
51052.360   -20.39  0.34      C
51112.262   -19.33  0.34      C
51382.439   -19.72  0.32      C
2  99B +08 2292  0.76  21  -17.952  0.587 0.000 CST?  18 23
46930.577   -18.23  0.40      C
47048.327   -18.44  0.34      C
47303.601   -18.27  0.34      C
47755.454   -18.22  0.34      C
47762.353   -17.81  0.35      C
48042.614   -18.10  0.35      C
48053.561   -16.57  0.31    R C
48139.335   -17.65  0.36      C
48878.544   -18.62  0.30      C
49083.925   -17.77  0.32      C
54214.6265  -17.568 0.010     S
54255.5037  -17.551 0.010     S
54256.5532  -17.558 0.010     S
54259.5540  -17.548 0.010     S
54261.4491  -16.807 0.010   R S
54263.4395  -17.544 0.010     S
54268.4529  -17.564 0.010     S
54270.5778  -17.553 0.010     S
54270.5945  -17.554 0.010     S
54272.4275  -17.552 0.010     S
54336.3706  -17.546 0.010     S
1 280A -02 1185  0.52  72  -15.255  0.081 0.000 SB2O  20 24
48082.765    -0.72  0.53  1   C
48082.765   -32.79  0.64  2   C
48138.389   -30.97  0.65  1   C
48138.389     2.84  0.92  2   C
48139.380   -30.99  0.55  1   C
48143.372   -33.23  0.58  1   C
48143.375   -32.38  0.65  1   C
48143.375     3.83  1.18  2   C
48145.380   -33.31  0.61  1   C
48145.384     5.79  0.90  2   C
48204.509   -14.50  0.38  0   C
48389.952    -3.47  0.56  1   C
48389.952   -28.61  0.68  2   C
48478.502   -31.75  0.70  1   C
48478.502     3.14  1.13  2   C
48554.295    -3.72  0.61  1   C
48554.295   -29.46  0.86  2   C
48570.287    -0.68  0.79  1   C
48570.287   -32.47  1.00  2   C
48810.785   -27.56  0.53  1   C
48810.785    -1.32  0.77  2   C
48852.469   -13.48  0.51  0   C
49136.593   -26.01  0.62  1   C
49136.593    -2.34  1.29  2   C
49136.596   -26.35  0.62  1   C
49136.596    -1.99  1.19  2   C
49138.588   -25.75  0.65  1   C
49138.588    -4.42  0.87  2   C
49221.476    -0.42  0.72  1   C
49221.476   -31.88  1.30  2   C
49228.420    -1.68  0.59  1   C
49228.420   -30.61  0.96  2   C
49503.594    -6.65  0.79  1   C
49506.591    -8.43  0.69  1   C
49506.591   -26.88  1.33  2   C
49550.435    -1.35  0.63  1   C
49550.435   -30.64  1.11  2   C
49605.348   -31.62  0.68  1   C
49605.348     2.88  0.91  2   C
49605.351   -30.19  0.71  1   C
49605.351     3.82  0.96  2   C
49904.521   -29.39  0.59  1   C
49904.527   -28.40  0.66  1   C
49904.527     1.49  1.00  2   C
49923.471     4.76  1.06  2   C
49923.474   -31.41  0.58  1   C
49931.435   -29.06  0.49  1   C
49931.440   -28.42  0.63  1   C
49931.440     1.42  0.98  2   C
49948.429   -22.54  0.60  1   C
49948.429    -5.66  0.84  2   C
49954.384   -16.85  0.54  0   C
49992.303    -5.09  0.60  1   C
49992.303   -23.82  0.80  2   C
50282.498   -15.66  0.43  0   C
50309.431    -7.57  0.58  1   C
50309.431   -25.54  0.99  2   C
50312.466    -6.32  0.53  1   C
50312.466   -25.12  0.73  2   C
50339.350    -0.59  0.55  1   C
50339.355   -36.32  1.09  2   C
50360.326    -4.90  0.54  1   C
50360.326   -27.60  0.78  2   C
50378.298   -17.15  0.58  0   C
50663.476    -0.51  0.65  1   C
50663.476   -33.80  1.02  2   C
50670.454    -0.73  0.54  1   C
50670.454   -33.17  0.80  2   C
50675.441    -2.11  0.65  1   C
50675.441   -31.28  1.01  2   C
51045.454   -33.16  0.61  1   C
51045.454     5.11  0.93  2   C
1 300B +18 2248  0.68  90   20.963  0.121 0.000 SB2O  22 06
47361.601    20.76  0.41  0   C
47736.593    42.43  0.88  1   C
47736.593    -2.68  1.12  2   C
47806.385   -12.23  0.50  1   C
47806.399    56.61  0.61  2   C
47878.232    63.72  0.87  2   C
47880.219   -19.25  0.95  1   C
47880.224    65.20  1.20  2   C
48138.441   -19.02  0.46  1   C
48138.457    64.81  0.96  2   C
48141.484    10.47  0.49  1   C
48141.484    30.52  0.61  2   C
48142.461    54.98  0.93  1   C
48142.482   -17.25  0.80  2   C
48143.452   -50.19  1.04  2   C
48143.458    85.93  1.02  1   C
48144.457   -33.17  1.11  2   C
48144.464    72.32  0.91  1   C
48145.418    36.51  0.69  1   C
48145.438     6.13  0.74  2   C
48469.574    68.37  0.54  1   C
48469.583   -29.42  0.76  2   C
48570.386    82.16  0.93  1   C
48570.392   -44.25  1.32  2   C
49343.279    42.81  0.95  1   C
49343.279    -2.15  1.87  2   C
49343.289    43.00  0.93  1   C
49343.289    -5.36  2.09  2   C
49506.597     7.36  0.84  1   C
49506.597    33.69  1.65  2   C
49573.549   -43.07  0.39  2   C
49576.525    11.32  0.93  1   C
49576.525    34.33  1.43  2   C
49658.325    68.44  0.62  1   C
49658.336   -29.91  1.02  2   C
49923.536   -18.08  1.03  1   C
49923.544    62.38  0.98  2   C
49924.601    10.82  0.77  1   C
49924.601    32.55  1.35  2   C
49925.529    50.70  0.88  1   C
49925.534   -10.70  0.96  2   C
49926.527    85.15  0.70  1   C
49926.532   -49.80  0.97  2   C
49927.532   -35.68  1.16  2   C
49927.537    72.29  0.67  1   C
49928.526    37.33  0.83  1   C
49949.491   -20.27  0.53  1   C
49949.500    63.73  0.88  2   C
49950.508   -25.38  0.51  1   C
49950.521    70.98  0.69  2   C
49952.492    16.51  0.81  0   C
49954.484    84.78  0.63  1   C
49954.493   -48.88  0.89  2   C
49955.477    69.75  0.60  1   C
49955.493   -31.35  0.70  2   C
49956.495    32.29  0.67  1   C
49956.495     9.11  0.99  2   C
49957.478     5.13  0.59  1   C
49957.490    39.86  1.04  2   C
49988.387   -20.84  0.51  1   C
49988.394    64.56  0.98  2   C
50042.298   -19.48  0.50  1   C
50042.310    63.88  0.61  2   C
50318.444    42.05  0.51  1   C
50318.456    -2.00  0.74  2   C
50339.462   -17.76  0.80  1   C
50339.470    64.61  1.12  2   C
50340.421   -24.94  0.59  1   C
50340.429    72.18  1.05  2   C
50341.461   -18.85  0.63  1   C
50341.465    63.78  1.13  2   C
50342.423     7.18  0.77  1   C
50342.423    36.16  0.94  2   C
50342.430     6.90  0.55  1   C
50342.430    35.25  0.99  2   C
50343.409    48.63  0.70  1   C
50343.415    -9.55  0.85  2   C
50660.603   -49.12  0.65  2   C
50660.615    85.73  0.55  1   C
50670.561    71.05  0.85  1   C
50670.571   -33.36  0.70  2   C
50679.477   -42.65  1.20  2   C
50679.489    81.90  1.07  1   C
50711.442   -24.91  0.71  1   C
50711.450    70.76  1.13  2   C
50761.330    47.64  0.68  1   C
51041.551   -46.24  0.71  2   C
51041.559    83.27  0.45  1   C
51125.312   -44.02  0.67  2   C
51125.320    78.85  0.55  1   C
1 307A +72  613  0.46  80   -4.756  0.415 0.000 SB2O  22 34
47363.559   -23.27  1.14  0   C
47455.384   -46.01  1.00  1   C
47455.384    -4.48  2.61  2   C
47458.314    36.24  0.81  1   C
47458.314    -6.29  1.58  2   C
47532.242    -4.62  0.58  0   C
47535.238    34.47  0.89  1   C
47878.259    40.80  0.80  1   C
47880.246   -40.24  0.99  1   C
47880.246    -2.01  2.27  2   C
47881.262   -39.44  0.99  1   C
47881.262    -2.05  2.73  2   C
47882.229    14.06  1.04  0   C
48138.481    30.71  1.18  1   C
48138.481    -0.26  3.01  2   C
48139.475    31.68  1.01  1   C
48139.475    -4.72  2.96  2   C
48141.447   -49.17  0.83  1   C
48142.425    -6.26  0.74  0   C
48143.469    40.02  0.87  1   C
48143.474    -5.33  1.90  2   C
48144.484     5.13  0.85  0   C
48145.456   -45.78  0.91  1   C
48145.463   -46.48  1.08  1   C
48145.463    -7.40  1.80  2   C
48469.601   -27.24  0.88  1   C
48469.601     0.79  1.86  2   C
48470.556    -4.58  1.96  2   C
48470.562   -51.07  0.90  1   C
48510.443    -9.06  0.57  0   C
48546.371    25.49  0.97  0   C
48589.238   -53.36  0.79  1   C
48589.238     0.53  1.51  2   C
49342.266   -16.53  1.00  1   C
49342.266    12.35  2.27  2   C
49343.253    11.12  2.22  2   C
49343.258   -59.18  0.92  1   C
49687.283   -14.47  0.82  0   C
49745.255    13.86  2.18  2   C
49746.245    13.15  1.32  2   C
49746.251   -41.24  0.83  1   C
49923.566   -56.42  0.95  1   C
49923.569     4.98  1.77  2   C
49924.570   -35.89  0.90  1   C
49924.582     9.10  1.39  2   C
49925.516    18.04  0.76  0   C
49926.533    23.77  0.80  1   C
49926.533     8.94  2.56  2   C
49927.539   -31.10  0.71  1   C
49928.539   -57.70  0.90  1   C
49928.544     6.44  1.59  2   C
49930.575    28.37  2.06  0   C
49931.535     5.80  0.67  0   C
49948.495    23.86  0.75  1   C
49948.495     2.58  2.17  2   C
49949.522    21.25  0.95  1   C
49949.522     9.45  1.48  2   C
49950.543   -40.26  0.92  1   C
49950.548    10.47  1.54  2   C
49952.556    -0.36  0.76  0   C
49954.522    -0.84  0.74  0   C
49955.520     6.54  1.50  2   C
49956.507     8.31  1.81  2   C
49956.512   -39.22  0.85  1   C
49957.508    18.76  0.79  0   C
50315.569     1.69  0.64  0   C
50339.481     1.03  1.78  2   C
50339.491   -53.53  1.08  1   C
50340.438   -36.28  1.46  1   C
50340.441     6.73  2.19  2   C
50341.500    20.44  0.88  0   C
50342.409    25.00  0.97  0   C
50343.433   -23.80  1.16  0   C
50665.579     2.11  0.63  0   C
50710.431   -44.25  0.91  1   C
51047.505   -33.54  0.83  1   C
51047.512   -34.98  0.83  1   C
51047.512    -2.58  1.61  2   C
51126.272   -46.99  0.84  1   C
51126.279    -5.30  1.80  2   C
2 109B +08 3130  0.58  43  -29.873  0.114 0.000 SB1O  22 35
46725.364   -27.28  0.64      C
46770.246   -51.80  0.65      C
47039.498    -8.51  0.59      C
47117.293    -0.07  0.52      C
47363.611   -30.54  0.89      C
47773.490    -6.45  0.82      C
47806.372   -16.41  0.56      C
47878.247   -57.73  0.58      C
47880.234   -13.80  0.79      C
48138.511   -55.17  0.74      C
48141.512     1.88  0.58      C
48143.468   -33.02  0.68      C
48144.478   -53.58  0.82      C
48145.476   -57.87  0.76      C
48496.530   -57.81  0.69      C
49343.299   -23.27  0.70      C
49923.557    -8.21  0.75      C
49925.541   -48.36  0.77      C
49926.546   -59.90  0.74      C
49927.552   -53.00  0.68      C
49928.560   -28.59  0.74      C
49931.555   -14.42  0.72      C
49948.537   -50.61  0.51      C
49949.518   -60.18  0.69      C
49950.535   -51.71  0.56      C
49952.542    -1.60  0.71      C
49954.518   -16.34  0.82      C
49955.511   -38.00  0.55      C
49956.526   -54.53  0.61      C
49957.502   -58.74  0.56      C
49988.418   -57.29  0.63      C
50318.489   -26.52  0.48      C
50340.463   -51.04  0.49      C
50341.470   -25.01  0.83      C
50342.450    -2.37  0.53      C
50343.424     0.27  0.73      C
50663.573    -2.53  0.68      C
50666.581   -40.38  0.56      C
50668.545   -57.60  0.54      C
50710.462    -0.52  0.65      C
50761.346   -42.76  0.52      C
51050.561   -58.18  0.49      C
51125.358   -42.45  0.71      C

